Error estimates for vector field interpolation based on generalized matrix-valued kernels

Matrix-valued kernels provide a flexible framework for approximating vector fields from scattered data, especially when structural constraints such as divergence-free or curl-free conditions must be preserved. Classical potential-based constructions enforce these constraints naturally, but they typically require the generating scalar function to possess relatively high smoothness. We develop an operator-based framework for constructing div-free and curl-free matrix-valued kernels using integral and differential operators, which substantially relaxes the regularity requirements of the potential approach. Using dimension-walking techniques, we show that the resulting native spaces are norm-equivalent to appropriate vector-valued Sobolev spaces. Another main contribution of the paper is a sharp error analysis for the corresponding kernel matrix-valued interpolation problem. We derive direct Sobolev error estimates that allow fractional regularity of the target field, and we establish Bernstein-type inequalities for the associated kernel trial spaces. These results lead to a complete inverse theorem. We also investigate stability by proving lower bounds for the smallest eigenvalues of the interpolation matrices. Numerical experiments are included to verify the theoretical results.

==> diffdivWEmineig.txt <==
0.4 0.000718090763206170 0.00131589195990940 0.00213967146235997 0.000738622922634617 0.00119913053645471 0.00176741915636185
0.2 2.80982593214216e-07 6.26343706448993e-07 1.23774637371658e-06 3.56930961651829e-07 7.74392876622818e-07 1.48963438105596e-06
0.1 1.45159123995776e-09 3.26121196086452e-09 6.50961725487625e-09 1.01053454043819e-09 2.26766660003949e-09 4.52069538751033e-09
0.05 8.66776124918475e-12 1.95429417026482e-11 3.89838585528272e-11 4.39429490697986e-12 9.86508403899204e-12 1.97250653967334e-11
0.025 -2.88142392771150e-13 -1.02350211434677e-13 1.53027424616220e-13 -3.64480144732361e-14 6.47155847041582e-14 1.56641261006030e-13

==> field1comma.txt <==
0.4	1.64210708875520	1.13921060010736	1.52675292632923
0.2	0.312137228690500	0.0517746636356849	0.131846288083728
0.1	0.0606384242862555	0.00280794156134213 0.0134458985472422
0.05	0.00972221439948193	0.000117250536344662 0.00111437156616748
0.025	0.00136799933879674	4.09257313783199e-06	8.07316794674020e-05


==> field1comwe52.txt <==
0.4	1.84208670607638	1.57470375900209	2.06370263484307
0.2	0.389902936176313	0.0671771988997077	0.195978026468773
0.1	0.0743090654462007	0.00365638344682686 0.0203592063418513
0.05	0.0117712362172839	0.000154423810060369 0.00171067457855223
0.025	0.00164284192118016	5.42461818104930e-06	0.000124283128876213


==> field1curlma.txt <==
0.4	0.350197489218120	0.215545421535053	0.326289213846491	18.7695786691069 2556.79540552060 200.885638181589
0.2	0.0748024626831070	0.00863268762234568	0.0264196166424264	1212.22290702372 18340917.0249621 131615.002290222
0.1	0.0147978286052422	0.000452805534436289	0.00266481446264948	37955.0459643514 12074904458.0440 18768360.8551079
0.05	0.00236118548774757	1.86622701831912e-05	0.000216191761024753	1247489.15118890 7528767540021.43 2821985808.37206
0.025	0.000329861728279284	6.47832802577046e-07	1.53268585059019e-05	39920839.6876575 4.71922954982463e+15 398636507110.651


==> field1curlwe52.txt <==
0.4	0.521722041563974	0.369357993989969	0.513222440567048	11.6635152763015 966.614716147074 69.4181113408524
0.2	0.104166641721488	0.0124321977502127	0.0458913139848635	982.735417644227 8112337.66979428 52677.6847691518
0.1	0.0202810797954529	0.000670581593645989	0.00473543432759677	33464.4756266192 5327814829.89371 7444648.87526898
0.05	0.00321158376433900	2.77049633611792e-05	0.000392033879220782	1141163.14891965 3408089237625.73 1101941078.16619
0.025	0.000446454800725213	9.65358912833044e-07	2.82602056442907e-05	37134053.8431636 1.47425671849196e+16 153976969177.879


==> field1divma.txt <==
0.4	1.50652946039254	1.10894494409483	1.47372637547777	0.584972828750957 0.00123480597313059 0.0171380818356078
0.2	0.302698617442623	0.0507587546567245	0.128771772210396	0.0374943080457661 8.16818316615785e-07 0.000125657894619948
0.1	0.0589545088465352	0.00276437529537909	0.0131687466005192	0.00413380413702336 4.42211256799115e-09 3.20873000587325e-06
0.05	0.00945533924735609	0.000115620212673642	0.00109339175536142 0.000464242332817305 2.66365261732315e-11 8.10668728684709e-08
0.025	0.00133003818503345	4.03931234174688e-06	7.92953777168134e-05	5.56317190820614e-05 1.59969741982449e-13 2.23422168615660e-09



==> field1divwe52.txt <==
0.4	1.59806400589720	1.52307781980728	1.97950371077688	11.6635152763015 966.614716147026 69.4181113408518
0.2	0.376191268725429	0.0657848796296296	0.190540161159174	982.735417644286 8112337.67032638 52677.6847691678
0.1	0.0717552368533269	0.00358894607205359	0.0198166464215705	33464.4756266483 5327815185.05269 7444648.87504201
0.05	0.0113609053141277	0.000151815610887359	0.00166688481803874 1141163.14892708 3408062280571.39 1101941081.98571
0.025	0.00158443980433154	5.33686961986392e-06	0.000121132493915357	37134053.8446491 1.62082751649619e+16 153976934263.682



==> haltoncomma.txt <==
0.4	3.01621094321524	1.36723143229711	2.04900212022960
0.2	1.03454104237747	0.185900218452498	0.449142835898128
0.1	0.234956568817749	0.0144819673675894 0.0613462046652513
0.05	0.0505089083841202	0.00101620177038221 0.00762095048985317
0.025	0.00891892314036890	3.73471493478775e-05	0.000616726765444726


==> haltoncomwe52.txt <==
0.4	3.38206983832250	1.62282088631124	2.57200766546139
0.2	1.22700482861795	0.227565112038376	0.620422210429090
0.1	0.285664905344693	0.0182987521309033 0.0901802682917024
0.05	0.0613457912335438	0.00128847110743947 0.0114129471635294
0.025	0.0107730097730386	4.76959100389523e-05	0.000937174577755457


==> haltoncurlma.txt <==
0.4	1.04468512781182	0.344235486878614	0.597305586348486	25.0563129625469 2620.54395646658 293.210678361395
0.2	0.288648371550274	0.0296940016876885	0.0952679985207300	1185.41464133039 12344773.3610398 127506.788687796
0.1	0.0651171867000757	0.00231243441036970	0.0130469129614000	48639.0415332857 15299875938.4048 27513116.5242959
0.05	0.0135448643854674	0.000155724807729791	0.00155335077829898	2286774.94813569 13930350871132.9 5478415291.37118
0.025	0.00232053255616396	5.68401015182409e-06	0.000123823222646545	80395142.3101111 7.26093346607499e+15 659651280444.974

==> haltoncurlwe52.txt <==
0.4	1.27364485566131	0.500452270242681	0.894936621690513	19.0206824848937 895.359861196755 101.545631502271
0.2	0.393397571469068	0.0461876385321578	0.169575456218770	1066.49081634670 5248432.53615825 47724.8890222274
0.1	0.0879341441730732	0.00359529384842035	0.0234215404691231	44480.3456929577 7026708845.64417 10386694.8811864
0.05	0.0182099384862245	0.000241584521371050	0.00283146647091399	2104645.94022159 6464263978788.32 2079429566.41428
0.025	0.00311601052560641	8.96781914531184e-06	0.000230641717844971	74489594.7240473 3.93771874487225e+15 251414648946.924


==> haltondivma.txt <==
0.4	2.99994265893776	1.38740568522561	2.06401014387277	25.0563129625469 2620.54395646660 293.210678361398
0.2	1.00744750375776	0.185195114996782	0.443949037319469	1185.41464133041 12344773.3619527 127506.788687560
0.1	0.231107664323507	0.0145258979686695	0.0611419074241781	48639.0415332379 15299873789.5993 27513116.5563105
0.05	0.0495503652368634	0.00101660951717052	0.00757607381177822 2286774.94807470 13930413572783.1 5478415303.57642
0.025	0.00881033271842822	3.77609370659107e-05	0.000619231937339853	80395142.3084258 7.24744526134782e+15 659651278958.882



==> haltondivma_mineig.txt <==
0.4	2.99994265893776	1.38740568522561	2.06401014387277	0.409209473573953 0.00113452309521664 0.0120687351179937
0.2	1.00744750375776	0.185195114996782	0.443949037319469	0.0302661358608820 9.64312922580721e-07 0.000108195439217412
0.1	0.231107664323507	0.0145258979686695	0.0611419074241781	0.00279497094401731 3.06409468233918e-09 1.96847068573256e-06
0.05	0.0495503652368634	0.00101660951717052	0.00757607381177822 0.000237814002960321 1.34702928469013e-11 3.95681201692201e-08
0.025	0.00881033271842822	3.77609370659107e-05	0.000619231937339853	2.69646711958236e-05 1.02060934487091e-13 1.31310340822263e-09



==> haltondivwe52.txt <==
0.4	3.32912930609446	1.64125029472510	2.56209425176014	19.0206824832082 895.359786612679 101.545631134165
0.2	1.17905268722791	0.225328050178540	0.604809847961371	1066.49081482149 5247754.87655204 47724.8673098807
0.1	0.278018767040838	0.0182440919448758	0.0888176173362627	44480.3449863981 6729932066.80405 10386425.7255707
0.05	0.0596478347482107	0.00132100698973162	0.0112316254589613 2104645.54570170 580458237472.658 2076735135.23013
0.025	0.0105493821435710	8.54611929439437e-05	0.000931689928531439	74489471.3812329 2544572602873.12 241943019481.642
